LiteTex-GS: Fast and Lightweight Texturing for Gaussian Splatting

Gaussian Splatting has enabled real-time novel view synthesis, but its tightly coupled geometry and appearance representation often require a large number of primitives to reproduce high-frequency texture details, leading to substantial memory and optimization costs. Recent textured 2D Gaussian methods alleviate this limitation by attaching texture maps to Gaussian primitives. However, bridging the fundamental structural gap between discrete Gaussians and continuous 2D grids requires complex parameterizations that introduce severe computational overhead. This overhead fundamentally compromises the original efficiency of Gaussian Splatting, making the balance between detailed texturing and computational agility an unresolved challenge. To address these challenges, we propose LiteTex-GS, a fast and lightweight texturing framework for Gaussian Splatting. Our method initializes an extremely compact representation, assigning minimal local texture to each Gaussian and progressively allocates higher resolution only to primitives with significant reconstruction errors. To maintain a streamlined geometric scaffold, we introduce a contribution- and area-aware pruning strategy that eliminates low-utility Gaussians. Furthermore, to mitigate the gradient dilution caused by texture upsampling, we design a resolution-aware update rule that preserves rapid and stable convergence. Extensive experiments on standard novel view synthesis benchmarks demonstrate that our method achieves competitive or superior rendering quality while using substantially fewer parameters and less training time than existing textured Gaussian baselines.

==> EGauthorGuidelines-body-sub.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[LiteTex-GS]%
      { LiteTex-GS: Fast and Lightweight Texturing for Gaussian Splatting}


% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
%\author[D. Fellner \& S. Behnke]
\author[Li and Guo et al.]
{
{\parbox{\textwidth}{\centering
Zhiwei Li$^{1,}$
\thanks{These authors contributed equally.
$^\ast$ Corresponding authors: Hong Rao (\texttt{raohong@ncu.edu.cn}), Shengbo Chen (\texttt{chenshengbo@ncu.edu.cn}), Lei Ma (\texttt{malei@outlook.com}).},\orcid{0009-0006-9422-185X}
Yijia Guo$^{2,\dagger}$\orcid{0000-0001-8588-4498},
Yishi Lu$^{3}$,\orcid{0009-0005-1374-4759}
Liwei Hu$^{2}$\orcid{0000-0002-0257-5292},
Hong Rao$^{4,\ast}$\orcid{0000-0002-7467-7108},
Shengbo Chen$^{5,\ast}$\orcid{0000-0002-9026-8128},
Lei Ma$^{2,\ast}$\orcid{0000-0001-6024-3854}
}}
\\
{\parbox{\textwidth}{\centering
$^1$School of Mathematics and Computer Science, Nanchang University\\
$^2$State Key Laboratory of Multimedia Information Processing,
School of Computer Science, Peking University\\
$^3$Henan University
$^4$School of Software, Nanchang University,
$^5$School of Artificial Intelligence, Nanchang University, 
}}
}
% {\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
%         and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
% %        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
%         }
%         \\
% % For Computer Graphics Forum: Please use the abbreviation of your first name.
% {\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
%          $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
% %        $^2$ Another Department to illustrate the use in papers from authors
% %             with different affiliations
%        }
% }
%}
% ----------------------------------------------------------------------
% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
\teaser{
 \includegraphics[width=0.9\linewidth]{fig/fig1_692.pdf}
 \centering
\caption{
Left: Qualitative comparison on a representative Mip-NeRF 360 scene. Two zoom-in regions compare LiteTex-GS mainly with CAT, with ground truth as reference; the average training time and total parameter count on Mip-NeRF 360 are annotated below each method. Right: Quality--efficiency trade-off in terms of PSNR, training time, and parameter count. LiteTex-GS maintains competitive visual fidelity while substantially reducing both parameters and training time through global-to-local capacity allocation.
}
\label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------




\begin{abstract}
Gaussian Splatting has enabled real-time novel view synthesis, but its tightly coupled geometry and appearance representation often require a large number of primitives to reproduce high-frequency texture details, leading to substantial memory and optimization costs. Recent textured 2D Gaussian methods alleviate this limitation by attaching texture maps to Gaussian primitives. However, bridging the fundamental structural gap between discrete Gaussians and continuous 2D grids requires complex parameterizations that introduce severe computational overhead. This overhead fundamentally compromises the original efficiency of Gaussian Splatting, making the balance between detailed texturing and computational agility an unresolved challenge.
To address these challenges, we propose LiteTex-GS, a fast and lightweight texturing framework for Gaussian Splatting. Our method initializes an extremely compact representation—assigning minimal local texture to each Gaussian and progressively allocates higher resolution only to primitives with significant reconstruction errors. To maintain a streamlined geometric scaffold, we introduce a contribution- and area-aware pruning strategy that eliminates low-utility Gaussians. Furthermore, to mitigate the gradient dilution caused by texture upsampling, we design a resolution-aware update rule that preserves rapid and stable convergence. Extensive experiments on standard novel view synthesis benchmarks demonstrate that our method achieves competitive or superior rendering quality while using substantially fewer parameters and less training time than existing textured Gaussian baselines.
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010405.10010415</concept_id>
<concept_desc>Computing methodologies~Computer graphics~Rendering</concept_desc>
<concept_significance>500</concept_significance>
</concept>
<concept>
<concept_id>10010147.10010973.10010991</concept_id>
<concept_desc>Computing methodologies~Artificial intelligence~Computer vision</concept_desc>
<concept_significance>300</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[500]{Computing methodologies~Computer graphics~Rendering}
\ccsdesc[300]{Computing methodologies~Artificial intelligence~Computer vision}

\printccsdesc


\end{abstract}  
%-------------------------------------------------------------------------


%\input{sec/0_abstract}  
\input{sec/1_intro}
\input{sec/2_related}
\input{sec/3_Method}
\input{sec/4_experiment}
\input{sec/5_conclusion}



%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       

% biblatex with biber
% \printbibliography                



\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


